Measurement of redshift-space two- and three-point correlation of Ly$\alpha$ absorbers at $1.7< z <3.5$: Implications on evolution of the physical properties of IGM

We present redshift space two-point ($\xi$), three-point ($\zeta$) and reduced three-point (Q) correlations of Ly$\alpha$ absorbers (Voigt profile components having HI column density, $N_{\rm HI}>10^{13.5}$cm$^{-2}$) over three redshift bins spanning $1.7< z<3.5$ using high-resolution spectra of 292 quasars. We detect positive $\xi$ up to 8 $h^{-1}$ cMpc in all three redshift bins. The strongest detection of $\zeta =1.81\pm 0.59$ (with Q$=0.68\pm 0.23$), is in $z=1.7-2.3$ bin at $1-2h^{-1}$ cMpc. The measured $\xi$ and $\zeta$ values show an increasing trend with $N_{\rm HI}$, while Q remains relatively independent of $N_{\rm HI}$. We find $\xi$ and $\zeta$ to evolve strongly with redshift. Using simulations, we find that $\xi$ and $\zeta$ seen in real space may be strongly amplified by peculiar velocities in redshift space. Simulations suggest that while feedback, thermal and pressure smoothing effects influence the clustering of Ly$\alpha$ absorbers at small scales, i.e $<0.5h^{-1}$ cMpc, the HI photo-ionization rate ($\Gamma_{\rm HI}$) has a strong influence at all scales. The strong redshift evolution of $\xi$ and $\zeta$ (for a fixed $N_{\rm HI}$-cutoff) is driven by the redshift evolution of the relationship between $N_{\rm HI}$ and baryon overdensity. Our simulation using best-fitted $\Gamma_{\rm HI}(z)$ measurements produces consistent clustering signals with observations at $z\sim 2$ but under-predicts the clustering at higher redshifts. One possible remedy is to have higher values of $\Gamma_{\rm HI}$ at higher redshifts. Alternatively the discrepancy could be related to non-equilibrium and inhomogeneous conditions prevailing during HeII reionization not captured by our simulations.

==> High-z correlation using echelle data Arxiv/KODIAQ_Data1.txt <==
QSO_name z_em z_min z_max Median_SNR
J000520+052410 1.887 1.70000 1.86844 12.08
J000931+021707 2.350 1.82659 2.3 11.67
J002952+020606 2.333 1.81224 2.3 7.41
J005202+010129 2.270 1.75908 2.24502 10.96
J010054+021136 1.959 1.70000 1.90000 8.83
J014944+150106 2.070 1.7 2.04853 12.34
J022853-033737 2.066 1.7 2.04459 14.13
J025127+341442 2.230 1.72533 2.20575 7.88
J031003-004645 2.114 1.7 2.09178 7.11
J042408+020424 2.044 1.7 2.02296 9.46
J075054+425219 1.896 1.70000 1.87731 11.71
J082849+085854 2.271 1.75993 2.24601 6.73
J092708+582319 1.910 1.70000 1.89109 8.30
J093857+412821 1.935 1.70000 1.90000 8.23
J095309+523029 1.875 1.70000 1.85663 10.57
J095822+014524 1.960 1.70000 1.90000 9.30
J101939+524627 2.170 1.7 2.1 11.64
J102410+060013 2.130 1.7 2.1 7.6
J104213+062853 2.035 1.7 2.01411 7.48
J105648+120826 1.923 1.70000 1.90000 6.24
J110610+640009 2.202 1.70171 2.17825 22.08
J110621+104432 1.859 1.70000 1.84087 9.27
J122824+312837 2.200 1.70002 2.17629 39.63
J123643-020420 1.864 1.70000 1.84579 7.99
J124924-023339 2.116 1.7 2.09375 8.17
J131011+460124 2.133 1.7 2.1 11.61
J131040+542449 1.929 1.70000 1.90000 5.51
J131341+144140 1.884 1.70000 1.86549 5.17
J133532+082404 1.909 1.70000 1.89011 5.61
J134544+262506 2.031 1.7 2.01017 15.97
J140501+444800 2.218 1.71521 2.19397 9.19
J141719+413237 2.023 1.7 2.0023 11.6
J141906+592312 2.320 1.80127 2.2941 20.11
J145435+094100 1.945 1.70000 1.90000 7.90
J152156+520238 2.208 1.70677 2.18415 37.7
J160547+511330 1.786 1.70000 1.76894 7.73
J162645+642655 2.320 1.80127 2.2941 28.52
J162902+091322 1.985 1.7 1.96491 7.57
J212329-005052 2.262 1.75233 2.23717 36.02
J231324+003444 2.083 1.7 2.06131 12.49
J234023-005327 2.085 1.7 2.06328 14.53
J002127-020333 2.596 2.03415 2.56459 11.96
J002830-281704 2.400 1.9 2.37257 5.91
J003501-091817 2.418 1.9 2.39022 20.79
J004358-255115 2.501 1.95399 2.47156 12.49
J004448+372114 2.410 1.9 2.38237 6.27
J005814+011530 2.494 1.94809 2.4647 10.4
J011150+140141 2.470 1.92784 2.44119 7.81
J015227-200107 2.147 1.90000 2.10000 6.62
J023145+132254 2.059 1.90000 2.03771 7.12
J023359+004938 2.522 1.97171 2.49213 7.74
J023924-090138 2.471 1.92868 2.44217 6.15
J024008-230915 2.225 1.9 2.20084 12.7
J025515+014828 2.470 1.92784 2.44119 6.32


==> High-z correlation using echelle data Arxiv/KODIAQ_Data2.txt <==
QSO_name z_em z_min z_max Median_SNR
J030046+022245 2.520 1.97002 2.49017 5.63
J035116+061914 2.059 1.90000 2.03771 5.12
J040241-064124 2.432 1.9 2.40394 7.71
J083102+335803 2.427 1.9 2.39904 15.68
J083712+145917 2.512 1.96327 2.48234 6.85
J101723-204658 2.545 1.99112 2.5 38.21
J115940-003203 2.035 1.90000 2.01411 7.33
J120416+022111 2.529 1.97762 2.49899 12.05
J121117+042222 2.526 1.97509 2.49605 19.24
J124610+303117 2.560 2.00377 2.5 46.83
J124610+303131 2.560 2.00377 2.5 16.58
J131215+423900 2.566 2.00884 2.5 17.08
J134004+281653 2.517 1.96749 2.48723 12.31
J160455+381201 2.551 1.99618 2.5 28.21
J160455+381214 2.551 1.99618 2.5 67.32
J162548+264433 2.535 1.98268 2.5 7.46
J162548+264658 2.517 1.96749 2.48723 17.52
J162557+264448 2.601 2.03837 2.56948 6.77
J203642-055300 2.582 2.02234 2.55089 8.97
J220852-194400 2.573 2.01474 2.5 19.82
J225409+244523 2.328 1.9 2.3 5.72
J233823+150445 2.418 1.9 2.39022 8.51
J234628+124859 2.573 2.01474 2.5 18.82
J235050+045507 2.593 2.03162 2.56165 11.3
J005700+143737 2.643 2.1 2.61059 9.89
J010311+131617 2.721 2.13962 2.68688 69.53
J010806+163550 2.652 2.1 2.61939 40.94
J014516-094517 2.729 2.14637 2.6947 15.11
J020950-000506 2.828 2.2299 2.79144 34.8
J022839-101110 2.256 2.10000 2.23128 21.62
J025644+001246 2.251 2.10000 2.22637 5.97
J045213-164012 2.684 2.1084 2.65069 31.95
J053007-250329 2.765 2.17674 2.7 11.08
J081240+320808 2.711 2.13118 2.6771 25.74
J082107+310751 2.625 2.1 2.59297 25.94
J101155+294141 2.652 2.1 2.61939 31.81
J121303+171423 2.558 2.1 2.5 8.15
J121930+494052 2.633 2.1 2.6008 21.46
J130411+295348 2.850 2.24846 2.81293 19.31
J131855+531207 2.321 2.10000 2.29508 16.16
J143500+535953 2.635 2.1 2.60276 36.54
J144453+291905 2.660 2.1 2.62722 26.04
J155152+191104 2.843 2.24256 2.80609 70.3
J155610+374039 2.658 2.1 2.62526 10.6
J155810-003120 2.827 2.22906 2.79047 32.24
J155814+405337 2.635 2.1 2.60276 20.97
J160355+573054 2.850 2.24846 2.81293 31.88
J163412+320335 2.343 2.10000 2.30000 12.56
J170100+641209 2.734 2.15059 2.69959 31.18
J204051-010538 2.783 2.19193 2.7 9.24
J220639-181846 2.728 2.14553 2.69372 12.11
J234632+124540 2.515 2.1 2.48527 8.75
J010741-263328 2.460 2.30000 2.43139 5.98
J012156+144823 2.870 2.3 2.83246 20.19
J013301-400628 3.023 2.39443 2.98174 54.06


==> High-z correlation using echelle data Arxiv/KODIAQ_Data3.txt <==
QSO_name z_em z_min z_max Median_SNR
J015234+335033 2.431 2.30000 2.40296 14.26
J020455+364917 2.912 2.30078 2.87346 14.69
J021129+124110 2.953 2.33537 2.9 5.76
J022554+005451 2.975 2.35393 2.9 7.48
J080518+614423 3.033 2.40287 2.99149 8.37
J093643+292713 2.923 2.31006 2.8842 13.79
J093748+730158 2.525 2.30000 2.49507 11.07
J095714+544017 2.589 2.3 2.55774 12.53
J103514+544040 2.989 2.36575 2.9 10.25
J111038+483115 2.954 2.33621 2.9 12.07
J113130+604420 2.921 2.30837 2.88224 19.72
J113508+222715 2.886 2.3 2.84808 14.35
J120006+312630 2.989 2.36575 2.9 38.61
J130426+120245 2.980 2.35815 2.9 10.59
J134328+572147 3.034 2.40372 2.99246 9.08
J135317+532825 2.920 2.30753 2.88127 12.45
J143316+313126 2.940 2.3244 2.9 42.67
J143912+295448 2.992 2.36828 2.95151 13.75
J160843+071508 2.877 2.3 2.83929 11.61
J171227+575507 3.008 2.38178 2.96711 20.22
J175746+753916 3.050 2.41722 3.00806 15.82
J194455+770552 3.020 2.3919 2.97882 39.78
J212904-160249 2.900 2.3 2.86175 7.5
J221516-294423 2.706 2.3 2.67221 8.31
J222256-094636 2.926 2.31259 2.88712 15.97
J223408+000001 3.027 2.39781 2.98564 29.26
J234352+141014 2.896 2.3 2.85784 7.83
J235129-142756 2.933 2.3185 2.89395 28.11
J000150-015940 2.810 2.5 2.77386 10.05
J010925-210257 3.226 2.56572 3.17947 20.42
J030341-002321 3.175 2.52268 3.1 17.28
J030449-000813 3.295 2.62394 3.24659 15.36
J032412-320259 3.302 2.62984 3.2534 15.42
J033900-013318 3.197 2.54125 3.15125 11.24
J043038-133546 3.249 2.58512 3.20185 7.26
J064204+675835 3.177 2.52437 3.1 28.26
J074521+473436 3.220 2.56065 3.17363 35.61
J074927+415242 3.111 2.5 3.0675 18.61
J080117+521034 3.235 2.57331 3.18823 14.43
J082619+314848 3.093 2.5 3.04997 19.99
J083933+111207 2.696 2.50000 2.66243 6.25
J090033+421546 3.290 2.61972 3.24173 20.4
J094202+042244 3.275 2.60706 3.22714 40.79
J095852+120245 3.297 2.62562 3.24854 18.59
J100841+362319 3.125 2.5 3.08114 27.01
J101447+430030 3.125 2.5 3.08114 38.46
J102009+104002 3.167 2.51593 3.1 11.86
J114308+345222 3.145 2.5 3.1 32.6
J120917+113830 3.105 2.5 3.06166 18.52
J121134+090220 3.291 2.62056 3.2427 12.79
J122518+483116 3.090 2.5 3.04704 18.22
J123748+012606 3.144 2.5 3.09965 6.75
J160413+395121 3.130 2.5 3.08601 11.73
J210025-064146 3.137 2.5 3.09283 13.64
J223627+135714 3.216 2.55728 3.16974 21.58


==> High-z correlation using echelle data Arxiv/KODIAQ_Data4.txt <==
QSO_name z_em z_min z_max Median_SNR
J224145+122557 2.631 2.50000 2.59884 8.60
J233446-090812 3.316 2.64165 3.26701 16.61
J234451+343348 3.010 2.5 2.96906 7.5
J234531+090906 2.784 2.50000 2.70000 6.14
J234856-104131 3.172 2.52015 3.1 16.69
J001708+813508 3.366 2.7 3.3 12.11
J004530-261709 3.440 2.74628 3.38749 16.59
J025905+001121 3.365 2.7 3.3 14.77
J045142-132033 3.093 2.7 3.04997 6.82
J064632+445116 3.408 2.71928 3.35641 7.96
J092914+282529 3.399 2.71169 3.3 34.33
J093337+284532 3.425 2.73362 3.37293 13.68
J102156+300140 3.129 2.7 3.08504 13.5
J103456+035859 3.369 2.7 3.3 9.16
J104018+572448 3.408 2.71928 3.35641 16.81
J113418+574204 3.521 2.81462 3.46611 26.1
J120147+120630 3.509 2.8045 3.45447 23.45
J134002+110630 2.913 2.70000 2.87444 14.62
J144516+095836 3.529 2.82137 3.47387 18.84
J151224+465233 3.359 2.7 3.3 10.47
J162453+375806 3.380 2.7 3.3 25.56
J173352+540030 3.424 2.73278 3.37195 29.18
J230301-093930 3.454 2.75809 3.40109 45.27
J231543+145606 3.390 2.70409 3.3 12.09
J235057-005209 3.025 2.7 2.98369 8.68
J015741-010629 3.564 2.9 3.5 12.51
J020346+113445 3.610 2.9 3.5 9.77
J034943-381031 3.222 2.9 3.17558 17.09
J073149+285448 3.675 2.94456 3.5 19.83
J101336+561536 3.632 2.90828 3.5 9.25
J142438+225600 3.620 2.9 3.5 43.96
J145408+511443 3.635 2.91081 3.5 10.35
J161009+472444 3.216 2.9 3.16974 6.87
J193957-100241 3.787 3.03906 3.5 41.09
J200324-325145 3.783 3.03569 3.5 14.18
J223619+132620 3.295 2.9 3.24659 12.07
J004434-261121 3.289 3.10000 3.24076 5.12
J081435+502946 3.883 3.12006 3.5 16.0
J082540+354414 3.846 3.1 3.5 17.88
J083141+524517 3.911 3.14369 3.5 36.45
J111113-080402 3.922 3.15297 3.5 10.55
J115538+053050 3.475 3.1 3.42147 18.23
J155556+480015 3.298 3.10000 3.24951 6.40
J221527-161132 3.990 3.21035 3.5 6.76
J013340+040059 4.150 3.34535 3.50000 17.10
J020944+051714 4.180 3.37066 3.50000 32.66
J105756+455553 4.137 3.33438 3.50000 24.34
J164656+551446 4.050 3.30000 3.50000 21.95
J215502+135826 4.260 3.43816 3.50000 9.86


==> High-z correlation using echelle data Arxiv/NHI_dis_Datalist.txt <==
12.875 -10.894 0.051 0.058 -11.065 0.039 0.043 -11.158 0.038 0.042
13.125 -11.298 0.040 0.044 -11.405 0.031 0.033 -11.399 0.038 0.041
13.375 -11.696 0.032 0.035 -11.701 0.028 0.030 -11.658 0.034 0.037
13.625 -12.056 0.030 0.032 -12.052 0.028 0.030 -11.989 0.033 0.036
13.875 -12.449 0.031 0.034 -12.408 0.028 0.030 -12.369 0.033 0.035
14.125 -12.901 0.031 0.034 -12.832 0.027 0.028 -12.738 0.033 0.035
14.375 -13.374 0.031 0.034 -13.228 0.031 0.031 -13.133 0.036 0.036
14.625 -13.858 0.036 0.036 -13.765 0.045 0.045 -13.553 0.046 0.047
14.875 -14.283 0.049 0.050 -14.264 0.058 0.058 -14.062 0.058 0.058
15.125 -14.720 0.058 0.058 -14.687 0.077 0.078 -14.536 0.069 0.069
15.375 -15.256 0.080 0.081 -15.217 0.084 0.086 -15.020 0.097 0.099
15.625 -15.590 0.092 0.094 -15.517 0.106 0.109 -15.466 0.129 0.133
15.875 -15.909 0.087 0.089 -15.924 0.120 0.123 -15.888 0.174 0.185


==> High-z correlation using echelle data Arxiv/SQUAD_Data.csv <==
QSO_name z_em z_min z_max Median_SNR
J001210-012207 1.999 1.7 1.9 8.06
J012417-374423 2.2 1.70036 2.1 79.56
J022620-285750 2.171 1.7 2.1 27.45
J031006-192124 2.144 1.7 2.1 24.48
J031009-192207 2.122 1.7 2.09978 29.42
J042707-130253 2.159 1.7 2.1 25.29
J043037-485523 1.94 1.7 1.9 14.88
J055158-211949 2.245 1.73799 2.22062 24.33
J092129-261843 2.3 1.7844 2.27462 57.9
J110325-264515 2.145 1.7 2.1 93.11
J114608-244732 1.94 1.7 1.9 5.18
J120342+102831 1.888 1.7 1.86954 7.55
J121140+103002 2.193 1.7 2.1 29.59
J124913-055919 2.247 1.73968 2.22259 63.41
J134427-103541 2.134 1.7 2.09484 88.85
J143040+014939 2.113 1.7 2.09093 13.71
J143229-010616 2.085 1.7 2.06371 18.45
J145102-232930 2.215 1.71268 2.1 95.64
J211719-433424 2.041 1.7 2.02013 24.76
J213314-464030 2.204 1.7034 2.1 16.0
J222756-224302 1.891 1.7 1.87249 46.8
J223922-294947 1.849 1.7 1.83112 7.02
J223941-294954 2.102 1.7 2.08012 17.38
J223948-294748 2.068 1.7 2.04669 19.96
J223951-294836 2.121 1.7 2.0988 21.13
J224752-123719 1.892 1.7 1.87348 7.08
J225154-314520 1.938 1.7 1.9 11.25
J234819+005721 2.16 1.7 2.1 26.51
J002110-242248 2.256 1.9 2.23093 17.83
J004201-403039 2.37 1.9 2.3 20.08
J005102-252846 2.082 1.9 2.06045 6.53
J011143-350300 2.41 1.9 2.3 130.59
J022928-364357 2.115 1.9 2.0929 5.78
J030049-072137 2.106 1.9 2.08356 5.82
J033106-382404 2.423 1.9 2.39528 156.67
J112442-170517 2.4 1.9 2.3 213.87
J120044-185944 2.448 1.90927 2.41979 188.72
J135038-251216 2.534 1.98184 2.5 245.62
J144231+013734 2.277 1.9 2.1 5.28
J211739-433537 2.05 1.9613 2.02898 5.71
J215155-302753 2.345 1.9 2.3 32.16
J222006-280323 2.406 1.9 2.3 152.01
J223850-295300 2.387 1.9 2.1 5.76
J232046-294406 2.401 1.9 2.1 7.42
J000448-415728 2.76 2.17253 2.7 243.57
J001130+005550 2.309 2.1 2.27 7.67
J004351-265128 2.786 2.19446 2.7 32.3
J005109-255216 2.249 2.1 2.22455 7.09
J015327-431137 2.74 2.15565 2.7 253.67
J033108-252443 2.685 2.10924 2.65187 118.76
J045214-164016 2.6 2.1 2.5 64.76
J091127+055054 2.793 2.20029 2.7 118.75
J114254+265457 2.596 2.1 2.5 131.24
J140445-013021 2.499 2.1 2.46958 22.52
J213302-464026 2.23 2.1 2.20589 9.03
J232059-295521 2.317 2.1 2.2913 7.39
J234825+002040 2.654 2.1 2.62115 25.57
J235600-682003 2.751 2.16493 2.7 43.57
J035405-272421 2.819 2.3 2.7 46.46
J235034-432559 2.885 2.3 2.84733 407.25
J004342-262209 3.053 2.5 3.01123 54.15
J025140-220026 3.197 2.54125 3.1 66.93
J033626-201940 3.125 2.5 3.0814 33.75
J094253-110426 3.054 2.5 3.01221 668.6
J212912-153841 3.268 2.60115 3.22061 556.63
J214222-441929 3.22 2.56065 3.1 24.7
J214225-442018 3.23 2.56909 3.1 81.03
J004452-264009 3.33 2.7 3.28091 57.18
J010604-254651 3.365 2.7 3.3 86.61
J033755-120404 3.442 2.74797 3.1 16.4
J005758-264314 3.655 2.92769 3.5 183.82
J122602+132114 3.533 2.9 3.47788 69.34
J124957-015928 3.637 2.91233 3.5 184.82
J132029-052335 3.7 2.96566 3.5 169.3
J194025-690756 3.154 2.9 3.1 53.28
J024401-013403 4.053 3.3 3.5 21.14
J040356-170321 4.227 3.41032 3.5 19.25


==> High-z correlation using echelle data Arxiv/SQUAD_Data1.csv <==
QSO_name z_em z_min z_max Median_SNR
J001210-012207 1.999 1.7 1.9 8.06
J012417-374423 2.2 1.70036 2.1 79.56
J022620-285750 2.171 1.7 2.1 27.45
J031006-192124 2.144 1.7 2.1 24.48
J031009-192207 2.122 1.7 2.09978 29.42
J042707-130253 2.159 1.7 2.1 25.29
J043037-485523 1.94 1.7 1.9 14.88
J055158-211949 2.245 1.73799 2.22062 24.33
J092129-261843 2.3 1.7844 2.27462 57.9
J110325-264515 2.145 1.7 2.1 93.11
J114608-244732 1.94 1.7 1.9 5.18
J120342+102831 1.888 1.7 1.86954 7.55
J121140+103002 2.193 1.7 2.1 29.59
J124913-055919 2.247 1.73968 2.22259 63.41
J134427-103541 2.134 1.7 2.09484 88.85
J143040+014939 2.113 1.7 2.09093 13.71
J143229-010616 2.085 1.7 2.06371 18.45
J145102-232930 2.215 1.71268 2.1 95.64
J211719-433424 2.041 1.7 2.02013 24.76
J213314-464030 2.204 1.7034 2.1 16.0
J222756-224302 1.891 1.7 1.87249 46.8
J223922-294947 1.849 1.7 1.83112 7.02
J223941-294954 2.102 1.7 2.08012 17.38
J223948-294748 2.068 1.7 2.04669 19.96
J223951-294836 2.121 1.7 2.0988 21.13
J224752-123719 1.892 1.7 1.87348 7.08
J225154-314520 1.938 1.7 1.9 11.25
J234819+005721 2.16 1.7 2.1 26.51
J002110-242248 2.256 1.9 2.23093 17.83


==> High-z correlation using echelle data Arxiv/SQUAD_Data1.txt <==
QSO_name z_em z_min z_max Median_SNR
J001210-012207 1.999 1.7 1.9 8.06
J012417-374423 2.2 1.70036 2.1 39.8
J022620-285750 2.171 1.7 2.1 13.72
J031006-192124 2.144 1.7 2.1 12.24
J031009-192207 2.122 1.7 2.09978 14.7
J042707-130253 2.159 1.7 2.1 12.64
J043037-485523 1.94 1.7 1.9 14.88
J055158-211949 2.245 1.73799 2.22062 6.49
J092129-261843 2.3 1.7844 2.27462 18.94
J110325-264515 2.145 1.7 2.1 46.56
J114608-244732 1.94 1.7 1.9 5.18
J120342+102831 1.888 1.7 1.86954 7.55
J121140+103002 2.193 1.7 2.1 14.8
J124913-055919 2.247 1.73968 2.22259 16.16
J134427-103541 2.134 1.7 2.09484 43.93
J143040+014939 2.113 1.7 2.09093 6.72
J143229-010616 2.085 1.7 2.06371 8.49
J145102-232930 2.215 1.71268 2.1 48.95
J211719-433424 2.041 1.7 2.02013 10.07
J213314-464030 2.204 1.7034 2.1 8.05
J222756-224302 1.891 1.7 1.87249 46.8
J223922-294947 1.849 1.7 1.83112 7.02
J223941-294954 2.102 1.7 2.08012 8.37
J223948-294748 2.068 1.7 2.04669 8.85
J223951-294836 2.121 1.7 2.0988 10.54
J224752-123719 1.892 1.7 1.87348 7.08
J225154-314520 1.938 1.7 1.9 11.25
J234819+005721 2.16 1.7 2.1 13.26
J002110-242248 2.256 1.9 2.23093 7.62
J004201-403039 2.37 1.9 2.3 10.04
J005102-252846 2.082 1.9 2.06045 6.53
J011143-350300 2.41 1.9 2.3 65.29
J022928-364357 2.115 1.9 2.0929 5.78
J030049-072137 2.106 1.9 2.08356 5.82
J033106-382404 2.423 1.9 2.39528 40.95
J112442-170517 2.4 1.9 2.3 106.93
J120044-185944 2.448 1.90927 2.41979 51.53
J135038-251216 2.534 1.98184 2.5 84.94
J144231+013734 2.277 1.9 2.1 5.28


==> High-z correlation using echelle data Arxiv/SQUAD_Data2.csv <==
J004201-403039 2.37 1.9 2.3 20.08
J005102-252846 2.082 1.9 2.06045 6.53
J011143-350300 2.41 1.9 2.3 130.59
J022928-364357 2.115 1.9 2.0929 5.78
J030049-072137 2.106 1.9 2.08356 5.82
J033106-382404 2.423 1.9 2.39528 156.67
J112442-170517 2.4 1.9 2.3 213.87
J120044-185944 2.448 1.90927 2.41979 188.72
J135038-251216 2.534 1.98184 2.5 245.62
J144231+013734 2.277 1.9 2.1 5.28
J211739-433537 2.05 1.9613 2.02898 5.71
J215155-302753 2.345 1.9 2.3 32.16
J222006-280323 2.406 1.9 2.3 152.01
J223850-295300 2.387 1.9 2.1 5.76
J232046-294406 2.401 1.9 2.1 7.42
J000448-415728 2.76 2.17253 2.7 243.57
J001130+005550 2.309 2.1 2.27 7.67
J004351-265128 2.786 2.19446 2.7 32.3
J005109-255216 2.249 2.1 2.22455 7.09
J015327-431137 2.74 2.15565 2.7 253.67
J033108-252443 2.685 2.10924 2.65187 118.76
J045214-164016 2.6 2.1 2.5 64.76
J091127+055054 2.793 2.20029 2.7 118.75
J114254+265457 2.596 2.1 2.5 131.24
J140445-013021 2.499 2.1 2.46958 22.52
J213302-464026 2.23 2.1 2.20589 9.03
J232059-295521 2.317 2.1 2.2913 7.39
J234825+002040 2.654 2.1 2.62115 25.57
J235600-682003 2.751 2.16493 2.7 43.57
J035405-272421 2.819 2.3 2.7 46.46
J235034-432559 2.885 2.3 2.84733 407.25
J004342-262209 3.053 2.5 3.01123 54.15
J025140-220026 3.197 2.54125 3.1 66.93
J033626-201940 3.125 2.5 3.0814 33.75
J094253-110426 3.054 2.5 3.01221 668.6
J212912-153841 3.268 2.60115 3.22061 556.63
J214222-441929 3.22 2.56065 3.1 24.7
J214225-442018 3.23 2.56909 3.1 81.03
J004452-264009 3.33 2.7 3.28091 57.18
J010604-254651 3.365 2.7 3.3 86.61
J033755-120404 3.442 2.74797 3.1 16.4
J005758-264314 3.655 2.92769 3.5 183.82
J122602+132114 3.533 2.9 3.47788 69.34
J124957-015928 3.637 2.91233 3.5 184.82
J132029-052335 3.7 2.96566 3.5 169.3
J194025-690756 3.154 2.9 3.1 53.28
J024401-013403 4.053 3.3 3.5 21.14
J040356-170321 4.227 3.41032 3.5 19.25


==> High-z correlation using echelle data Arxiv/SQUAD_Data2.txt <==
QSO_name z_em z_min z_max Median_SNR
J211739-433537 2.05 1.9613 2.02898 5.71
J215155-302753 2.345 1.9 2.3 16.08
J222006-280323 2.406 1.9 2.3 76.0
J223850-295300 2.387 1.9 2.1 5.76
J232046-294406 2.401 1.9 2.1 7.42
J000448-415728 2.76 2.17253 2.7 79.44
J001130+005550 2.309 2.1 2.27 7.67
J004351-265128 2.786 2.19446 2.7 10.95
J005109-255216 2.249 2.1 2.22455 7.09
J015327-431137 2.74 2.15565 2.7 81.81
J033108-252443 2.685 2.10924 2.65187 33.83
J045214-164016 2.6 2.1 2.5 32.38
J091127+055054 2.793 2.20029 2.7 40.91
J114254+265457 2.596 2.1 2.5 65.62
J140445-013021 2.499 2.1 2.46958 10.6
J213302-464026 2.23 2.1 2.20589 9.03
J232059-295521 2.317 2.1 2.2913 7.39
J234825+002040 2.654 2.1 2.62115 6.76
J235600-682003 2.751 2.16493 2.7 14.26
J035405-272421 2.819 2.3 2.7 23.23
J235034-432559 2.885 2.3 2.84733 109.23
J004342-262209 3.053 2.5 3.01123 14.67
J025140-220026 3.197 2.54125 3.1 16.58
J033626-201940 3.125 2.5 3.0814 7.99
J094253-110426 3.054 2.5 3.01221 167.19
J212912-153841 3.268 2.60115 3.22061 119.75
J214222-441929 3.22 2.56065 3.1 7.95
J214225-442018 3.23 2.56909 3.1 26.45
J004452-264009 3.33 2.7 3.28091 16.79
J010604-254651 3.365 2.7 3.3 25.83
J033755-120404 3.442 2.74797 3.1 8.76
J005758-264314 3.655 2.92769 3.5 56.38
J122602+132114 3.533 2.9 3.47788 20.32
J124957-015928 3.637 2.91233 3.5 55.81
J132029-052335 3.7 2.96566 3.5 54.92
J194025-690756 3.154 2.9 3.1 53.28
J024401-013403 4.053 3.3 3.5 21.14
J040356-170321 4.227 3.41032 3.5 19.25


==> SQUAD_Data.csv <==
QSO_name z_em z_min z_max Median_SNR
J001210-012207 1.999 1.7 1.9 8.06
J012417-374423 2.2 1.70036 2.1 79.56
J022620-285750 2.171 1.7 2.1 27.45
J031006-192124 2.144 1.7 2.1 24.48
J031009-192207 2.122 1.7 2.09978 29.42
J042707-130253 2.159 1.7 2.1 25.29
J043037-485523 1.94 1.7 1.9 14.88
J055158-211949 2.245 1.73799 2.22062 24.33
J092129-261843 2.3 1.7844 2.27462 57.9
J110325-264515 2.145 1.7 2.1 93.11
J114608-244732 1.94 1.7 1.9 5.18
J120342+102831 1.888 1.7 1.86954 7.55
J121140+103002 2.193 1.7 2.1 29.59
J124913-055919 2.247 1.73968 2.22259 63.41
J134427-103541 2.134 1.7 2.09484 88.85
J143040+014939 2.113 1.7 2.09093 13.71
J143229-010616 2.085 1.7 2.06371 18.45
J145102-232930 2.215 1.71268 2.1 95.64
J211719-433424 2.041 1.7 2.02013 24.76
J213314-464030 2.204 1.7034 2.1 16.0
J222756-224302 1.891 1.7 1.87249 46.8
J223922-294947 1.849 1.7 1.83112 7.02
J223941-294954 2.102 1.7 2.08012 17.38
J223948-294748 2.068 1.7 2.04669 19.96
J223951-294836 2.121 1.7 2.0988 21.13
J224752-123719 1.892 1.7 1.87348 7.08
J225154-314520 1.938 1.7 1.9 11.25
J234819+005721 2.16 1.7 2.1 26.51
J002110-242248 2.256 1.9 2.23093 17.83
J004201-403039 2.37 1.9 2.3 20.08
J005102-252846 2.082 1.9 2.06045 6.53
J011143-350300 2.41 1.9 2.3 130.59
J022928-364357 2.115 1.9 2.0929 5.78
J030049-072137 2.106 1.9 2.08356 5.82
J033106-382404 2.423 1.9 2.39528 156.67
J112442-170517 2.4 1.9 2.3 213.87
J120044-185944 2.448 1.90927 2.41979 188.72
J135038-251216 2.534 1.98184 2.5 245.62
J144231+013734 2.277 1.9 2.1 5.28
J211739-433537 2.05 1.9613 2.02898 5.71
J215155-302753 2.345 1.9 2.3 32.16
J222006-280323 2.406 1.9 2.3 152.01
J223850-295300 2.387 1.9 2.1 5.76
J232046-294406 2.401 1.9 2.1 7.42
J000448-415728 2.76 2.17253 2.7 243.57
J001130+005550 2.309 2.1 2.27 7.67
J004351-265128 2.786 2.19446 2.7 32.3
J005109-255216 2.249 2.1 2.22455 7.09
J015327-431137 2.74 2.15565 2.7 253.67
J033108-252443 2.685 2.10924 2.65187 118.76
J045214-164016 2.6 2.1 2.5 64.76
J091127+055054 2.793 2.20029 2.7 118.75
J114254+265457 2.596 2.1 2.5 131.24
J140445-013021 2.499 2.1 2.46958 22.52
J213302-464026 2.23 2.1 2.20589 9.03
J232059-295521 2.317 2.1 2.2913 7.39
J234825+002040 2.654 2.1 2.62115 25.57
J235600-682003 2.751 2.16493 2.7 43.57
J035405-272421 2.819 2.3 2.7 46.46
J235034-432559 2.885 2.3 2.84733 407.25
J004342-262209 3.053 2.5 3.01123 54.15
J025140-220026 3.197 2.54125 3.1 66.93
J033626-201940 3.125 2.5 3.0814 33.75
J094253-110426 3.054 2.5 3.01221 668.6
J212912-153841 3.268 2.60115 3.22061 556.63
J214222-441929 3.22 2.56065 3.1 24.7
J214225-442018 3.23 2.56909 3.1 81.03
J004452-264009 3.33 2.7 3.28091 57.18
J010604-254651 3.365 2.7 3.3 86.61
J033755-120404 3.442 2.74797 3.1 16.4
J005758-264314 3.655 2.92769 3.5 183.82
J122602+132114 3.533 2.9 3.47788 69.34
J124957-015928 3.637 2.91233 3.5 184.82
J132029-052335 3.7 2.96566 3.5 169.3
J194025-690756 3.154 2.9 3.1 53.28
J024401-013403 4.053 3.3 3.5 21.14
J040356-170321 4.227 3.41032 3.5 19.25


==> SQUAD_Data1.csv <==
QSO_name z_em z_min z_max Median_SNR
J001210-012207 1.999 1.7 1.9 8.06
J012417-374423 2.2 1.70036 2.1 79.56
J022620-285750 2.171 1.7 2.1 27.45
J031006-192124 2.144 1.7 2.1 24.48
J031009-192207 2.122 1.7 2.09978 29.42
J042707-130253 2.159 1.7 2.1 25.29
J043037-485523 1.94 1.7 1.9 14.88
J055158-211949 2.245 1.73799 2.22062 24.33
J092129-261843 2.3 1.7844 2.27462 57.9
J110325-264515 2.145 1.7 2.1 93.11
J114608-244732 1.94 1.7 1.9 5.18
J120342+102831 1.888 1.7 1.86954 7.55
J121140+103002 2.193 1.7 2.1 29.59
J124913-055919 2.247 1.73968 2.22259 63.41
J134427-103541 2.134 1.7 2.09484 88.85
J143040+014939 2.113 1.7 2.09093 13.71
J143229-010616 2.085 1.7 2.06371 18.45
J145102-232930 2.215 1.71268 2.1 95.64
J211719-433424 2.041 1.7 2.02013 24.76
J213314-464030 2.204 1.7034 2.1 16.0
J222756-224302 1.891 1.7 1.87249 46.8
J223922-294947 1.849 1.7 1.83112 7.02
J223941-294954 2.102 1.7 2.08012 17.38
J223948-294748 2.068 1.7 2.04669 19.96
J223951-294836 2.121 1.7 2.0988 21.13
J224752-123719 1.892 1.7 1.87348 7.08
J225154-314520 1.938 1.7 1.9 11.25
J234819+005721 2.16 1.7 2.1 26.51
J002110-242248 2.256 1.9 2.23093 17.83


==> SQUAD_Data2.csv <==
J004201-403039 2.37 1.9 2.3 20.08
J005102-252846 2.082 1.9 2.06045 6.53
J011143-350300 2.41 1.9 2.3 130.59
J022928-364357 2.115 1.9 2.0929 5.78
J030049-072137 2.106 1.9 2.08356 5.82
J033106-382404 2.423 1.9 2.39528 156.67
J112442-170517 2.4 1.9 2.3 213.87
J120044-185944 2.448 1.90927 2.41979 188.72
J135038-251216 2.534 1.98184 2.5 245.62
J144231+013734 2.277 1.9 2.1 5.28
J211739-433537 2.05 1.9613 2.02898 5.71
J215155-302753 2.345 1.9 2.3 32.16
J222006-280323 2.406 1.9 2.3 152.01
J223850-295300 2.387 1.9 2.1 5.76
J232046-294406 2.401 1.9 2.1 7.42
J000448-415728 2.76 2.17253 2.7 243.57
J001130+005550 2.309 2.1 2.27 7.67
J004351-265128 2.786 2.19446 2.7 32.3
J005109-255216 2.249 2.1 2.22455 7.09
J015327-431137 2.74 2.15565 2.7 253.67
J033108-252443 2.685 2.10924 2.65187 118.76
J045214-164016 2.6 2.1 2.5 64.76
J091127+055054 2.793 2.20029 2.7 118.75
J114254+265457 2.596 2.1 2.5 131.24
J140445-013021 2.499 2.1 2.46958 22.52
J213302-464026 2.23 2.1 2.20589 9.03
J232059-295521 2.317 2.1 2.2913 7.39
J234825+002040 2.654 2.1 2.62115 25.57
J235600-682003 2.751 2.16493 2.7 43.57
J035405-272421 2.819 2.3 2.7 46.46
J235034-432559 2.885 2.3 2.84733 407.25
J004342-262209 3.053 2.5 3.01123 54.15
J025140-220026 3.197 2.54125 3.1 66.93
J033626-201940 3.125 2.5 3.0814 33.75
J094253-110426 3.054 2.5 3.01221 668.6
J212912-153841 3.268 2.60115 3.22061 556.63
J214222-441929 3.22 2.56065 3.1 24.7
J214225-442018 3.23 2.56909 3.1 81.03
J004452-264009 3.33 2.7 3.28091 57.18
J010604-254651 3.365 2.7 3.3 86.61
J033755-120404 3.442 2.74797 3.1 16.4
J005758-264314 3.655 2.92769 3.5 183.82
J122602+132114 3.533 2.9 3.47788 69.34
J124957-015928 3.637 2.91233 3.5 184.82
J132029-052335 3.7 2.96566 3.5 169.3
J194025-690756 3.154 2.9 3.1 53.28
J024401-013403 4.053 3.3 3.5 21.14
J040356-170321 4.227 3.41032 3.5 19.25

